Efficiera Residual Networks: Hardware-Friendly Fully Binary Weight with 2-bit Activation Model Achieves Practical ImageNet Accuracy

The edge-device environment imposes severe resource limitations, encompassing computation costs, hardware resource usage, and energy consumption for deploying deep neural network models. Ultra-low-bit quantization and hardware accelerators have been explored as promising approaches to address these challenges. Ultra-low-bit quantization significantly reduces the model size and the computational cost. Despite progress so far, many competitive ultra-low-bit models still partially rely on float or non-ultra-low-bit quantized computation such as the input and output layer. We introduce Efficiera Residual Networks (ERNs), a model optimized for low-resource edge devices. ERNs achieve full ultra-low-bit quantization, with all weights, including the initial and output layers, being binary, and activations set at 2 bits. We introduce the shared constant scaling factor technique to enable integer-valued computation in residual connections, allowing our model to operate without float values until the final convolution layer. Demonstrating competitiveness, ERNs achieve an ImageNet top-1 accuracy of 72.5pt with a ResNet50-compatible architecture and 63.6pt with a model size less than 1MB. Moreover, ERNs exhibit impressive inference times, reaching 300FPS with the smallest model and 60FPS with the largest model on a cost-efficient FPGA device.

==> command_log.txt <==
#ERN18-x0.75

##exp1
CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp1 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp1/checkpoints/last.ckpt
[2023-11-16 15:28:03,482][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.5816599726676941
[2023-11-16 15:28:03,482][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8210999965667725

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp1 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp1/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-11-16 15:31:00,904][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.5869799852371216
[2023-11-16 15:31:00,905][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8235399723052979

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp1 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp1/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-11-16 15:33:07,341][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.5839999914169312
[2023-11-16 15:33:07,341][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8190000057220459

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp1 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp1/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-16 15:43:58,671][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6140999794006348
[2023-11-16 15:43:58,671][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8424800038337708

##exp2
CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp2/checkpoints/last.ckpt dataloader.num_workers=12
[2023-11-18 07:50:13,379][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6014999747276306
[2023-11-18 07:50:13,379][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8327000141143799

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp2/checkpoints/last.ckpt dataloader.num_workers=12 input_image_sizes="[[288, 288]]"
[2023-11-18 07:51:38,479][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.606719970703125
[2023-11-18 07:51:38,480][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8360199928283691

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp2/checkpoints/last.ckpt dataloader.num_workers=12 input_image_sizes="[[320, 320]]"
[2023-11-18 07:54:29,984][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6005200147628784
[2023-11-18 07:54:29,984][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8334800004959106

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp2/checkpoints/last.ckpt input_image_sizes="[[312, 312]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-18 08:00:59,684][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6339799761772156
[2023-11-18 08:00:59,684][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8537200093269348

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs18x075_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18x075_exp2/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-18 08:29:02,989][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6361799836158752
[2023-11-18 08:29:02,989][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8552799820899963

#ERN18
##exp11
CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/erns18_exp11/checkpoints/last.ckpt
[2023-11-16 17:40:33,563][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6219199895858765
[2023-11-16 17:40:33,563][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8452399969100952

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/erns18_exp11/checkpoints/last.ckpt input_image_sizes="[[224, 224]]"
[2023-11-27 22:05:00,728][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6025000214576721
[2023-11-27 22:05:00,728][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8312199711799622

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/erns18_exp11/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-11-16 17:42:18,901][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6275799870491028
[2023-11-16 17:42:18,902][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8494200110435486

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/erns18_exp11/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-11-16 17:44:12,898][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6218799948692322
[2023-11-16 17:44:12,899][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8483800292015076

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/erns18_exp11/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-16 17:54:30,652][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6531199812889099
[2023-11-16 17:54:30,652][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8682799935340881

##exp18
CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp18 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18_exp18/checkpoints/last.ckpt
[2023-11-16 14:27:09,510][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6158400177955627
[2023-11-16 14:27:09,511][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8395400047302246

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp18 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18_exp18/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-11-16 14:29:09,283][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6216400265693665
[2023-11-16 14:29:09,283][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8459600210189819

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp18 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18_exp18/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-11-16 14:33:13,706][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6155800223350525
[2023-11-16 14:33:13,706][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8428000211715698

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp18 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18_exp18/checkpoints/last.ckpt input_image_sizes="[[312, 312]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-16 14:37:47,389][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6458799839019775
[2023-11-16 14:37:47,390][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8627399802207947

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs18_imagenet_exp18 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern18_exp18/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-16 14:47:53,233][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6478999853134155
[2023-11-16 14:47:53,233][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8642399907112122

#ERN34
CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp3 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp3/checkpoints/last.ckpt
[2023-11-16 14:51:02,708][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6571599841117859
[2023-11-16 14:51:02,709][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8694199919700623

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp3 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp3/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-11-16 14:53:25,887][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6635400056838989
[2023-11-16 14:53:25,888][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8766000270843506

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp3 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp3/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-11-16 14:55:29,805][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6625000238418579
[2023-11-16 14:55:29,806][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8744000196456909

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp3 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp3/checkpoints/last.ckpt  input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-16 14:59:33,434][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6908199787139893
[2023-11-16 14:59:33,435][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8931199908256531

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp4 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp4/checkpoints/last.ckpt dataloader.num_workers=20
[2023-11-24 23:40:23,736][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6577799916267395
[2023-11-24 23:40:23,736][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8721399903297424

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp4 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp4/checkpoints/last.ckpt dataloader.num_workers=20 input_image_sizes="[[288, 288]]"
[2023-11-24 23:42:02,556][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6668599843978882
[2023-11-24 23:42:02,556][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8772199749946594

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp4 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp4/checkpoints/last.ckpt dataloader.num_workers=20 input_image_sizes="[[320, 320]]"
[2023-11-24 23:43:39,494][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6646000146865845
[2023-11-24 23:43:39,494][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8772799968719482

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs34_imagenet_exp4 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp4/checkpoints/last.ckpt dataloader.num_workers=20 input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-11-24 23:47:37,419][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6918799877166748
[2023-11-24 23:47:37,419][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8926399946212769

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs34_imagenet_exp5 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp5/checkpoints/last.ckpt
[2023-12-10 09:57:16,852][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6605799794197083
[2023-12-10 09:57:16,852][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.871399998664856

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs34_imagenet_exp5 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp5/checkpoints/last.ckpt dataloader.num_workers=20 input_image_sizes="[[288, 288]]"
[2023-12-10 09:58:31,896][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6675000190734863
[2023-12-10 09:58:31,896][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8774200081825256

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs34_imagenet_exp5 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp5/checkpoints/last.ckpt dataloader.num_workers=20 input_image_sizes="[[320, 320]]"
[2023-12-10 09:59:45,456][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6670799851417542
[2023-12-10 09:59:45,456][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8781599998474121

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs34_imagenet_exp5 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp5/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-12-10 10:03:58,940][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6986200213432312
[2023-12-10 10:03:58,940][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8971999883651733

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs34_imagenet_exp5 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern34_exp5/checkpoints/last.ckpt input_image_sizes="[[306, 306]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=50
[2023-12-10 10:20:32,920][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.699940025806427
[2023-12-10 10:20:32,920][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8974000215530396

#ERN50
CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp6/checkpoints/last.ckpt
[2023-11-16 17:21:53,432][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6413999795913696
[2023-11-16 17:21:53,432][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8595799803733826

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp8/checkpoints/last.ckpt
[2023-11-16 17:23:31,663][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6706799864768982
[2023-11-16 17:23:31,664][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8797399997711182

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp8/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-11-20 11:09:49,967][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6773999929428101
[2023-11-20 11:09:49,967][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8837000131607056

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp8/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-11-20 11:12:36,421][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6728799939155579
[2023-11-20 11:12:36,421][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8809800148010254

 CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp8/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-20 11:25:32,255][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7002599835395813
[2023-11-20 11:25:32,255][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8985599875450134

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp8/checkpoints/last.ckpt input_image_sizes="[[312, 312]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-20 11:38:01,581][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6988999843597412
[2023-11-20 11:38:01,582][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8974400162696838

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp9/checkpoints/last.ckpt
[2023-11-16 17:25:12,666][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6681200265884399
[2023-11-16 17:25:12,666][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8783400058746338

CUDA_VISIBLE_DEVICES=0 bazel run evaluate -- +experiment=ERNs50_imagenet checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp10/checkpoints/last.ckpt
[2023-11-16 17:26:55,903][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6697400212287903
[2023-11-16 17:26:55,904][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.877020001411438

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt
[2023-11-26 00:44:56,329][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6889200210571289
[2023-11-26 00:44:56,329][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8896200060844421

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt input_image_sizes="[[224, 224]]"
[2023-11-27 22:15:44,867][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6711599826812744
[2023-11-27 22:15:44,868][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8797199726104736

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-11-26 00:48:53,769][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6948800086975098
[2023-11-26 00:48:53,769][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.895799994468689

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-11-26 00:50:41,032][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6878399848937988
[2023-11-26 00:50:41,032][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.893559992313385

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt input_image_sizes="[[312, 312]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-26 00:57:27,112][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7119200229644775
[2023-11-26 00:57:27,113][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9058600068092346

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-26 01:12:34,570][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.71315997838974
[2023-11-26 01:12:34,570][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.907480001449585

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt input_image_sizes="[[304, 304]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-26 01:19:22,862][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7110400199890137
[2023-11-26 01:19:22,863][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.906000018119812

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs50_imagenet_exp11 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp11/checkpoints/last.ckpt input_image_sizes="[[310, 310]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-26 01:33:38,290][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7132999897003174
[2023-11-26 01:33:38,290][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9073600172996521

CUDA_VISIBLE_DEVICES=2 bazel run //efficiera/models/object_detection/training/pretrain:evaluate -- +experiment=ERNs50_imagenet_exp13 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp13/checkpoints/last.ckpt
[2023-12-04 10:41:40,675][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6976000070571899
[2023-12-04 10:41:40,676][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8963800072669983

CUDA_VISIBLE_DEVICES=2 bazel run //efficiera/models/object_detection/training/pretrain:evaluate -- +experiment=ERNs50_imagenet_exp13 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp13/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-12-04 10:44:27,583][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7027999758720398
[2023-12-04 10:44:27,584][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9009000062942505

CUDA_VISIBLE_DEVICES=2 bazel run //efficiera/models/object_detection/training/pretrain:evaluate -- +experiment=ERNs50_imagenet_exp13 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp13/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-12-04 10:46:31,542][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6967999935150146
[2023-12-04 10:46:31,543][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8985400199890137

CUDA_VISIBLE_DEVICES=2 bazel run //efficiera/models/object_detection/training/pretrain:evaluate -- +experiment=ERNs50_imagenet_exp13 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp13/checkpoints/last.ckpt input_image_sizes="[[224, 224]]"
[2023-12-04 10:48:24,322][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.6825600266456604
[2023-12-04 10:48:24,323][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.8862800002098083

CUDA_VISIBLE_DEVICES=2 bazel run //efficiera/models/object_detection/training/pretrain:evaluate -- +experiment=ERNs50_imagenet_exp13 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp13/checkpoints/last.ckpt input_image_sizes="[[310, 310]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-12-04 10:55:41,072][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7239199876785278
[2023-12-04 10:55:41,072][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9124799966812134

CUDA_VISIBLE_DEVICES=2 bazel run //efficiera/models/object_detection/training/pretrain:evaluate -- +experiment=ERNs50_imagenet_exp13 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern50_exp13/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-12-04 11:12:05,564][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7247800230979919
[2023-12-04 11:12:05,564][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9126999974250793

#ERN101
CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs101_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern101_exp2/checkpoints/last.ckpt
[2023-11-23 09:50:33,509][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7189599871635437
[2023-11-23 09:50:33,509][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9052799940109253

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs101_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern101_exp2/checkpoints/last.ckpt input_image_sizes="[[288, 288]]"
[2023-11-23 09:53:11,251][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7208200097084045
[2023-11-23 09:53:11,252][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9097999930381775

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs101_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern101_exp2/checkpoints/last.ckpt input_image_sizes="[[320, 320]]"
[2023-11-23 09:56:15,021][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7165799736976624
[2023-11-23 09:56:15,021][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9106799960136414

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs101_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern101_exp2/checkpoints/last.ckpt input_image_sizes="[[312, 312]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-23 10:05:50,012][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7372199892997742
[2023-11-23 10:05:50,012][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9201800227165222

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs101_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern101_exp2/checkpoints/last.ckpt input_image_sizes="[[308, 308]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-23 10:25:06,015][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7375400066375732
[2023-11-23 10:25:06,015][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.920960009098053

CUDA_VISIBLE_DEVICES=2 bazel run evaluate -- +experiment=ERNs101_imagenet_exp2 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern101_exp2/checkpoints/last.ckpt input_image_sizes="[[304, 304]]" pl_module.tencrop_evaluation=true pl_module.tencrop_size=288 training.batch_size=25
[2023-11-23 10:34:56,633][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.737500011920929
[2023-11-23 10:34:56,633][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9196599721908569

CUDA_VISIBLE_DEVICES=3 bazel run evaluate -- +experiment=ERNs101_imagenet_exp3 checkpoint_filepath=/nfs01/home/shtakahashi/ern_experiments/ern101_exp3/checkpoints/last.ckpt
[2023-12-17 16:55:59,595][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top1 accuracy: 0.7120800018310547
[2023-12-17 16:55:59,596][efficiera.models.object_detection.training.pretrain.src.evaluator][INFO] - top5 accuracy: 0.9037600159645081
